Input Resolution Downsizing as a Compression Technique for Vision Deep Learning Systems

Model compression is a critical area of research in deep learning, in particular in vision, driven by the need to lighten models memory or computational footprints. While numerous methods for model compression have been proposed, most focus on pruning, quantization, or knowledge distillation. In this work, we delve into an under-explored avenue: reducing the resolution of the input image as a complementary approach to other types of compression. By systematically investigating the impact of input resolution reduction, on both tasks of classification and semantic segmentation, and on convnets and transformer-based architectures, we demonstrate that this strategy provides an interesting alternative for model compression. Our experimental results on standard benchmarks highlight the potential of this method, achieving competitive performance while significantly reducing computational and memory requirements. This study establishes input resolution reduction as a viable and promising direction in the broader landscape of model compression techniques for vision applications.

==> figures/RegSeg0/regseg0.csv <==
a,b,c,d,e,f,g,h,i,j,k,l,m,n
128,34.52,128,40.13,128,44.53,128,44.38,128,50.48,128,49.83,128,39.65
256,58.77,256,59.88,256,63.02,256,60.16,256,65.11,256,63.65,256,60.72
384,67.59,384,68.01,384,70.24,384,66.71,384,70.31,384,69.43,384,68.12
512,72.61,512,72.58,512,74.17,512,71.21,512,73.17,512,72.2,512,72.23
640,75.01,640,74.87,640,75.99,640,73.58,640,74.07,640,73.07,640,74.65
768,76.55,768,76.3,768,76.81,768,75.24,768,73.98,768,72.9,768,75.91
896,77.48,896,77.4,896,77.26,896,76.22,896,73.29,896,72.34,896,76.39
1024,78.08,1024,77.87,1024,77.26,1024,76.55,1024,71.88,1024,71.34,1024,76.21
1280,78.39,1280,78.1,1280,76.32,1280,76.05,1280,67.52,1280,64.98,1280,75.68
1536,77.97,1536,77.53,1536,74.41,1536,74.81,1536,58.3,1536,54.24,1536,74.32


==> figures/Resnet0/points.csv <==
a,b,c,d,e,f,g,h,i,j,k,l
103833760,8178476752,8377312,556199824,28473376,2104678224,103407776,6009792208,8322016,491890576,28362784,1863698256

==> figures/Resnet0/points2.csv <==
a,b,c,d,e,f,g,h,i,j,k,l
204988576,523422512128,33666016,35596788736,79050784,134699406336, 177725600,384626701312,30127072,31480996864,71972896,119276688384


==> figures/Resnet0/points3.csv <==
a,b,c,d,e,f,g,h,i,j,k,l
115073184,65427814016,11187168,4449598592,34093088,16837425792, 111665312,48078337664,10744800,3935124608,33208352,14909586048

==> figures/Resnet0/resnet0.csv <==
a,b,c,d,e,f,g,h
103833760,8178476752,8377312,556199824,28473376,2104678224,1980188,96104350
103407776,6009792208,8322016,491890576,28362784,1863698256,3197044,172321942
,,,,,,4664404,281704636
,,,,,,6456444,404276228
,,,,,,8580760,564759016
,,,,,,10956304,733900208
,,,,,,13654460,944715796
,,,,,,16600964,1160426588
,,,,,,19872960,1421574976
,,,,,,23165788,1671141910
,,,,,,26993464,1981513738
,,,,,,31063728,2289254370
,,,,,,35465244,2649958998
,,,,,,40106468,3004269230
,,,,,,45081824,3415306658
,,,,,,50132876,3812422356
,,,,,,55673752,4273576984
,,,,,,61448576,4720810816
,,,,,,67563292,5232298244
,,,,,,73909076,5726101676
,,,,,,80597632,6287921904
,,,,,,87514376,6828294936
,,,,,,94170372,7333700166
,,,,,,101697104,7967526874
,,,,,,109447992,8574637906
,,,,,,117548564,9258797414
,,,,,,125870412,9912478046
,,,,,,134544824,10646970354
,,,,,,143437632,11347220586
,,,,,,152409104,12125284720
,,,,,,161864552,12871888952
,,,,,,171678324,13706831260
,,,,,,181704732,14500005092
,,,,,,192092344,15385280200
,,,,,,202689712,16225023632
,,,,,,213651164,17160631540
,,,,,,224108168,18004500266
,,,,,,235625300,18989331614
,,,,,,247346428,19921104886
,,,,,,259437400,20956269034
,,,,,,271729488,21934611906
,,,,,,284394300,23020108854
,,,,,,297257348,24045021326
,,,,,,310103572,25171093260
,,,,,,323529260,26242359732
,,,,,,337333432,27428306680
,,,,,,351330080,28546142752
,,,,,,365708092,29782422500
,,,,,,380275700,30946828172
,,,,,,395227552,32233440720


==> figures/Resnet0/resnet0_2.csv <==
a,b,c,d,e,f,g,h
204988576,523422512128,33666016,35596788736,79050784,134699406336,21021980,6150678400
177725600,384626701312,30127072,31480996864,71972896,119276688384,21587624,8527602304
,,,,,,22313332,12209040128
,,,,,,23020160,15150211072
,,,,,,23812876,18776642816
,,,,,,24719172,22469886336
,,,,,,28880132,27752307584
,,,,,,31629020,33037013248
,,,,,,34307688,37787028992
,,,,,,38774292,44611794816
,,,,,,41598368,50097767040
,,,,,,44687672,57144478208
,,,,,,49311544,65318166016
,,,,,,52450736,72054333056
,,,,,,55604748,79770986880
,,,,,,58795032,87065803904
,,,,,,63928724,97828806400
,,,,,,67309808,106794968064
,,,,,,70836840,115375855744
,,,,,,75990328,126816879232
,,,,,,79845440,137924108288
,,,,,,83482636,147467939072
,,,,,,88998344,160545136256
,,,,,,92780948,170824923520
,,,,,,96686464,182624900224
,,,,,,102592876,198026448128
,,,,,,106596856,209427292672
,,,,,,110883920,222706643072
,,,,,,115032732,234795275136
,,,,,,121282440,252199673344
,,,,,,125646260,266505564928
,,,,,,130188396,279974096768
,,,,,,136334412,297573722496
,,,,,,141295748,314503474944
,,,,,,145891472,328841120768
,,,,,,152266864,347882930176
,,,,,,157197416,363244351616
,,,,,,162085668,380384058240
,,,,,,169108096,402427001856
,,,,,,174070604,418621661440
,,,,,,179396980,437334570880
,,,,,,184504320,454217017984
,,,,,,191870044,478262811904
,,,,,,197216600,497908433408
,,,,,,202545316,515911937792
,,,,,,209912384,540022837376
,,,,,,215386508,558762298240
,,,,,,221534196,581906574080
,,,,,,228902116,607106985728
,,,,,,234847772,627356051328


==> figures/Resnet0/resnet3.csv <==
a,b,c,d,e,f,g,h
115073184,65427814016,11187168,4449598592,34093088,16837425792,4162844,768834800
111665312,48078337664,10744800,3935124608,33208352,14909586048,4728488,1065950288
,,,,,,5454196,1526130016
,,,,,,6161024,1893776384
,,,,,,6953740,2347080352
,,,,,,7860036,2808735792
,,,,,,9211140,3469038448
,,,,,,10555100,4129626656
,,,,,,11828840,4723378624
,,,,,,13485588,5576474352
,,,,,,14904736,6262220880
,,,,,,16589112,7143059776
,,,,,,18403128,8164770752
,,,,,,20137392,9006791632
,,,,,,21886476,9971373360
,,,,,,23671832,10883225488
,,,,,,25995668,12228600800
,,,,,,27971824,13349371008
,,,,,,30093928,14421981968
,,,,,,32437560,15852109904
,,,,,,34887744,17240513536
,,,,,,37120012,18433492384
,,,,,,39825864,20068142032
,,,,,,42203540,21353115440
,,,,,,44704128,22828112528
,,,,,,47800684,24753306016
,,,,,,50399736,26178411584
,,,,,,53281872,27838330384
,,,,,,56025756,29349409392
,,,,,,59465608,31524959168
,,,,,,62424500,33313195616
,,,,,,65561708,34996762096
,,,,,,68897868,37196715312
,,,,,,72454276,39312934368
,,,,,,75645072,41105140096
,,,,,,79210608,43485366272
,,,,,,82736232,45405543952
,,,,,,86219556,47548007280
,,,,,,90432128,50303375232
,,,,,,93989708,52327707680
,,,,,,97911156,54666821360
,,,,,,101613568,56777127248
,,,,,,106169436,59782851488
,,,,,,110111064,62238554176
,,,,,,114034852,64488992224
,,,,,,118592064,67502854672
,,,,,,122661260,69845287280
,,,,,,127404020,72738321760
,,,,,,131962084,75888373216
,,,,,,136502812,78419506416


==> figures/Resnet1/resnet1.csv <==
a,b,c,d,e,f
82,65.854,64.916,65.264,70.214,66.534
98,70.578,70.196,70.502,73.12,71.05
112,73.306,72.922,73.026,75.19,73.546
128,75.52,74.774,75.074,76.946,75.744
144,77.1,76.92,77.336,77.64,77.188
160,78.234,77.714,78.16,78.502,78.236
162,,,,78.074,
176,78.914,78.968,79.138,78.634,78.848
192,79.498,79.434,79.574,78.918,79.384
203,,,,,79.454
208,79.682,79.886,80.068,78.378,79.58
224,79.884,80.132,80.378,78.556,79.852
240,79.782,80.084,80.436,77.712,79.58
256,79.962,80.434,80.662,77.88,79.7
272,79.534,80.25,80.58,76.766,79.326
288,79.458,80.264,80.644,76.724,79.334
304,79.004,80.078,80.308,75.474,78.652
320,78.884,80,80.186,75.226,78.654
336,78.104,79.5,79.652,74.092,77.862
352,78.02,79.314,79.544,73.774,77.6

==> figures/SearchSpaceCNN/SearchSpace.csv <==
MSM,MSF,RSM,RSF
1980188,96104350,102314656,581900368
3197044,172321942,102314656,582859984
4664404,281704636,102328480,597128272
6456444,404276228,102328480,598163152
8580760,564759016,102343328,652811344
10956304,733900208,102343328,653921488
13654460,944715796,102359200,670306384
16600964,1160426588,102359200,671491792
19872960,1421574976,102376096,1012158544
23165788,1671141910,102376096,1013419216
26993464,1981513738,102394016,1031920720
31063728,2289254370,102394016,1033256656
35465244,2649958998,102412960,1102623824
40106468,3004269230,102412960,1104035024
45081824,3415306658,102432928,1124653136
50132876,3812422356,102432928,1126139600
55673752,4273576984,102453920,1367230544
61448576,4720810816,102453920,1368792272
67563292,5232298244,102475936,1391526992
73909076,5726101676,102475936,1393163984
80597632,6287921904,102498976,1477250128
87514376,6828294936,102498976,1478962384
94170372,7333700166,102523040,1503813712
101697104,7967526874,102523040,1505601232
109447992,8574637906,102548128,1993146448
117548564,9258797414,102548128,1995009232
125870412,9912478046,102574240,2021977168
134544824,10646970354,102574240,2023915216
143437632,11347220586,102601376,2122720336
152409104,12125284720,102601376,2124733648
161864552,12871888952,102629536,2153818192
171678324,13706831260,102629536,2155906768
181704732,14500005092,102658720,2486204496
192092344,15385280200,102658720,2488368336
202689712,16225023632,102688928,2519569488
213651164,17160631540,102688928,2521808592
224108168,18004500266,102720160,2635332688
235625300,18989331614,102720160,2637647056
247346428,19921104886,102752416,2670964816
259437400,20956269034,102752416,2673354448
271729488,21934611906,102785696,3307778128
284394300,23020108854,102785696,3310243024
297257348,24045021326,102820000,3345677392
310103572,25171093260,102820000,3348217552
323529260,26242359732,102855328,3476460624
337333432,27428306680,102855328,3479076048
351330080,28546142752,102891680,3516627024
365708092,29782422500,102891680,3519317712
380275700,30946828172,102929056,3938822224
395227552,32233440720,102929056,3941588176
,,102967456,3981255760
,,102967456,3984096976
,,103006880,4127059024
,,103006880,4129975504
,,103047328,4171759696
,,103047328,4174751440
,,103088800,4956053584
,,103088800,4959120592
,,103131296,5003021392
,,103131296,5006163664
,,103174816,5163844688
,,103174816,5167062224
,,103219360,5213079632
,,103219360,5216372432
,,103264928,5725083728
,,103264928,5728451792
,,103311520,5776585808
,,103311520,5780029136
,,103359136,5952429136
,,103359136,5955947728
,,103407776,6006198352
,,103407776,6009792208
,,103457440,6937972816
,,103457440,6941641936
,,103508128,6994009168
,,103508128,6997753552
,,103559840,7184872528
,,103559840,7188692176
,,103612576,7243176016
,,103612576,7247070928
,,103666336,7844989008
,,103666336,7848959184
,,103721120,7905559632
,,103721120,7909605072
,,103776928,8111443024
,,103776928,8115563728
,,103833760,8174280784
,,103833760,8178476752
,,103891616,9253535824
,,103891616,9257807056
,,103950496,9318640720
,,103950496,9322987216
,,104010400,9539544144
,,104010400,9543965904
,,104071328,9606916176
,,104071328,9611413200
,,104133280,10298538064
,,104133280,10303110352
,,104196256,10368177232
,,104196256,10372824784
,,104260256,10604100688
,,104260256,10608823504
,,104325280,10676006992
,,104325280,10680805072
,,104391328,11902742608
,,104391328,11907615952
,,104458400,11976916048
,,104458400,11981864656
,,104526496,12227859536
,,104526496,12232883408
,,104595616,12304300112
,,104595616,12309399248
,,104665760,13085730896
,,104665760,13090905296
,,104736928,13164438608
,,104736928,13169688272
,,104809120,13430402128
,,104809120,13435727056
,,104882336,13511376976
,,104882336,13516777168
,,104956576,14885593168
,,104956576,14891068624
,,105031840,14968835152
,,105031840,14974385872
,,105108128,15249818704
,,105108128,15255444688
,,105185440,15335327824
,,105185440,15341029072
,,105263776,16206567504
,,105263776,16212344016
,,105343136,16294343760
,,105343136,16300195536
,,105423520,16590347344
,,105423520,16596274384
,,105504928,16680390736
,,105504928,16686393040
,,105587360,18202087504
,,105587360,18208165072
,,105670816,18294398032
,,105670816,18300550864
,,105755296,18605421648
,,105755296,18611649744
,,105840800,18699999312
,,105840800,18706302672
,,105927328,19661047888
,,105927328,19667426512
,,106014880,19757892688
,,106014880,19764346576
,,106103456,20083936336
,,106103456,20090465488


==> figures/SearchSpaceViT/SearchSpace2.csv <==
a,b,c,d,e,f,g,h
21235968,43253976,302592,8382744,65258880,3628771608,58256640,116373504
22424832,215930136,6170086,543956600,66392448,4075397400,60026112,873854658
25991424,737539032,12129836,1115879320,67526016,4522023192,61795584,1631335812
31935744,1618821912,18181842,1724150904,68659584,4968648984,63565056,2388816966
40257792,2877680856,24326104,2368771352,69793152,5415274776,65334528,3146298120
50957568,4539178776,30562622,3049740664,70926720,5861900568,67104000,3903779274
64035072,6635539416,36891396,3767058840,72060288,6308526360,68873472,4661260428
79490304,9206147352,43312426,4520725880,73193856,6755152152,70642944,5418741582
97323264,12297547992,49825712,5310741784,74327424,7201777944,72412416,6176222736
117533952,15963447576,56431254,6137106552,75460992,7648403736,74181888,6933703890
140122368,20264713176,63129052,6999820184,76609926,8095029528,75951360,7691185044
165088512,25269372696,69919106,7898882680,77767725,8541655320,77720832,8448666198
,,76801416,8834294040,78925524,8988281112,79490304,9206147352
,,83775982,9806054264,80083323,9434906904,81259776,9963628506
,,90842804,10814163352,81241122,9881532696,83029248,10721109660
,,98001882,11858621304,82398921,10328158488,84798720,11478590814
,,105253216,12939428120,83556720,10774784280,86568192,12236071968
,,112605671,14056583800,84714519,11221410072,88337664,12993553122
,,120059838,15210088344,85872318,11668035864,90107136,13751034276
,,127606261,16399941752,87030117,12114661656,91876608,14508515430
,,135244940,17626144024,88187916,12561287448,93646080,15265996584
,,142975875,18888695160,89345715,13007913240,95415552,16023477738
,,150799066,20187595160,90503514,13454539032,97185024,16780958892
,,158714513,21522844024,91661313,13901164824,98954496,17538440046
,,166722216,22894441752,92819112,14347790616,,


==> figures/SearchSpaceViT/SearchSpaceViT.csv <==
SMEM,SFLOPS,DMEM,DFLOPS,MLPMEM,MLPFLOPS,LMEM,LFLOPS
1920,71565528,302592,8382744,302592,3628771608,378240,116373504
9600,357487896,308699,994213496,302592,4522023192,378240,1338635970
32640,1218835416,314806,2016393112,302592,5415274776,378240,2560898436
71040,2666349336,320913,3074921592,302592,6308526360,378240,3783160902
124800,4717931736,327020,4169798936,302592,7201777944,378240,5005423368
193920,7398645528,333127,5301025144,302592,8095029528,378240,6227685834
278400,10740714456,339234,6468600216,302592,8988281112,378240,7449948300
378240,14783523096,345341,7672524152,302592,9881532696,378240,8672210766
493440,19573616856,351448,8912796952,302592,10774784280,378240,9894473232
624000,25164701976,357555,10189418616,302592,11668035864,378240,11116735698
769920,31617645528,363662,11502389144,317958,12561287448,378240,12338998164
931200,39000475416,369769,12851708536,342189,13454539032,378240,13561260630
,,375876,14237376792,366420,14347790616,378240,14783523096
,,381983,15659393912,390651,15241042200,378240,16005785562
,,388090,17117759896,414882,16134293784,378240,17228048028
,,394197,18612474744,439113,17027545368,378240,18450310494
,,400304,20143538456,463344,17920796952,378240,19672572960
,,415276,21710951032,487575,18814048536,378240,20894835426
,,439704,23314712472,511806,19707300120,378240,22117097892
,,464132,24954822776,536037,20600551704,378240,23339360358
,,488560,26631281944,560268,21493803288,378240,24561622824
,,512988,28344089976,584499,22387054872,378240,25783885290
,,537416,30093246872,608730,23280306456,378240,27006147756
,,561844,31878752632,632961,24173558040,378240,28228410222
,,586272,33700607256,657192,25066809624,,

==> figures/VIT0/HDScaling.csv <==
a, b,c, d
0, 0, 9075479832,71.022

==> figures/VIT0/Lscaling.csv <==
a, b, c, d
5005423368,62.138,8672210766,70.918

==> figures/VIT0/MLPscaling.csv <==
a, b, c, d, e, f
4718102808,68.89,4789966104,67.64,9031854360,73.678

==> figures/VIT0/points.csv <==
ps8a,ps8b,ps8c,ps8d,ps12a,ps12b,ps12c,ps12d,ps16a,ps16b,ps16c,ps16d,ps24a,ps24b,ps24c,ps24d,ps32a,ps32b,ps32c,ps32d
4689620184, 69.16,8931190368, 73.21,4701416664, 69.774,8953493088, 73.48,4717931736, 70.642,8984716896, 73.226,4765117656, 68.548,9073927776, 72.892,4831177944, 69.308,9198823008, 72.98


==> figures/VIT0/test.csv <==
a,b,c,d
4689620184,69.16,8931190368,73.21
4701416664,69.774,8953493088,73.48
4717931736,70.642,8984716896,73.226
4765117656,68.548,9073927776,72.892
4831177944,69.308,9198823008,72.98

==> figures/VIT0/vit0.csv <==
seq8a, seq8b, seq11a, seq11b, ps8a, ps8b, ps12a, ps12b, ps16a, ps16b, ps24a, ps24b, ps32a, ps32b, MLPa, MLPb, HDa, HDb, La, Lb
4689620184, 69.16, 8931190368, 73.21, 4689620184, 69.16, 4701416664, 69.774, 4717931736, 70.642, 4765117656, 68.548, 4831177944, 69.308
4701416664, 69.774, 8953493088, 73.48, 8931190368, 73.21, 8953493088, 73.48, 8984716896, 73.226, 9073927776, 72.892, 9198823008, 72.98
4717931736, 70.642, 8984716896, 73.226,,,,,,,,,, 
4765117656, 68.548, 9073927776, 72.892,,,,,,,,,, 
4831177944, 69.308, 9198823008, 72.98,,,,,,,,,, 


==> figures/VIT1/vit1.csv <==
a, b, c, d, e, f, g, h, i, j, k, l, m, n
4717931736,70.642, 4717931736,70.642,8984716896,73.226,10740714456,74.302,12671785056,75.452,14783523096,75.58,17081970528,76.188
8984716896,73.226
10740714456,74.302
12671785056,75.452
14783523096,75.58
17081970528,76.188
